Compositional nanodomain formation in hybrid formate perovskites

We report the synthesis and structural characterisation of three mixed-metal formate perovskite families [C(NH$_2$)$_3$]M$_{1-x}$Cu$_x$(HCOO)$_3$ (M = Mn, Zn, Mg). Using a combination of infrared spectroscopy, non-negative matrix factorization, and reverse Monte Carlo refinement, we show that the Mn- and Zn-containing compounds support compositional nanodomains resembling the polar nanoregions of conventional relaxor ferroelectrics. The M = Mg family exhibits a miscibility gap that we suggest reflects the limiting behaviour of nanodomain formation.

==> README.txt <==
This is the README file for the LaTeX Communication Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc_com.tex (the template with example text)

 - rsc_com.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header images)

 - rsc.bst (the RSC bibliography style file)


The following files need to be in the same folder as rsc_comm.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the RSC.)


